Joint Text-Audio Alignment for EEG-to-Text Decoding in Chinese Speech Production and Perception

Decoding speech information directly from scalp electroencephalography (EEG) into text provides a potential non-invasive neural communication pathway for individuals with severe speech and motor impairments. Compared with invasive approaches such as electrocorticography, EEG is safer and more widely deployable, yet substantially more challenging to decode.This challenge is exacerbated for Chinese sentence decoding, which must handle a high-dimensional output space with thousands of characters, severe inter-subject variability, and low signal-to-noise ratios for text alignment.Existing methods commit to a single supervisory axis---either text semantics or audio acoustic features---yet neither can simultaneously satisfy the demands of sentence-level discriminability and fine-grained temporal resolution required for large-vocabulary Chinese decoding. We introduce EEGAlign, a novel parameter-efficient framework that jointly aligns EEG with two axes---text alignment with BGE-M3 text embeddings and audio alignment with wav2vec~2.0 speech features via contrastive learning followed by CTC character-sequence decoding. On ChineseEEG-2 data, EEGAlign yields state-of-the-art closed-set sentence classification performance, reaching up to 82.37% Top-1 accuracy on Reading Aloud EEG and 41.43% on Passive Listening EEG out of 101 candidates. Ablation studies show that the two alignment axes are highly complementary: combining them yields consistently better performance than either alone. To the best of our knowledge, this is the first study on decoding large-vocabulary Chinese sentences from non-invasive EEG during overt speech production, and achieving strong classification performance with relatively large closed-set candidate-sentence setting.

==> cka_alignment/metrics.json <==
{
  "method": "CKA (Centered Kernel Alignment)",
  "description": "Measures structural alignment between EEG encoder output (enc_up, dim=256, after upsampler, before any projection head) and BGE-M3 text embeddings (dim=1024). CKA does not require matching dimensions. This is a fair comparison because it does not depend on whether semantic_projector or audio_projector was trained.",
  "n_samples": 200,
  "split": "val",
  "results": {
    "CTC-only": {
      "cka_linear": 0.2943824832399535,
      "cka_rbf": 0.33236638501735666,
      "top1": 0.6628,
      "enc_up_dim": 256,
      "text_emb_dim": 1024,
      "n_samples": 200
    },
    "+Text CL": {
      "cka_linear": 0.31501661626517463,
      "cka_rbf": 0.35172541334583535,
      "top1": 0.5692,
      "enc_up_dim": 256,
      "text_emb_dim": 1024,
      "n_samples": 200
    },
    "+Audio CL": {
      "cka_linear": 0.32108235860956136,
      "cka_rbf": 0.3527270641186051,
      "top1": 0.6263,
      "enc_up_dim": 256,
      "text_emb_dim": 1024,
      "n_samples": 200
    },
    "Full DualAlign": {
      "cka_linear": 0.35410187138630483,
      "cka_rbf": 0.40195858606170987,
      "top1": 0.6962,
      "enc_up_dim": 256,
      "text_emb_dim": 1024,
      "n_samples": 200
    }
  }
}

==> paper_bundle/artifacts/pl_ckpt_alignment_fast/metrics.json <==
{
  "checkpoint": "checkpoints/scratch_stage3_pl_seed42_la05_cls_hnm/best.pt",
  "split": "val",
  "n_per_domain_cap": 200,
  "seed": 42,
  "text_encoder": "/home/zt/bge-m3",
  "ra_manifest": "data/manifests/reading_aloud_manifest.w2v2_ra_v2_20260406_173527.parquet",
  "pl_manifest": "data/manifests/passive_listening_with_audio_emb.random_split.parquet",
  "metrics": {
    "RA": {
      "retrieval_full_gallery": {
        "top1": 0.004999999888241291,
        "top5": 0.009999999776482582,
        "top10": 0.014999999664723873,
        "mrr": 0.008348730392754078,
        "median_rank": 1895.0,
        "gallery_size": 4398
      },
      "retrieval_in_batch": {
        "n_way": 200,
        "top1": 0.014999999664723873,
        "top5": 0.029999999329447746,
        "top10": 0.07999999821186066,
        "mrr": 0.04296071454882622
      },
      "cosine_stats": {
        "pos_mean": 0.061468709260225296,
        "pos_std": 0.04141627997159958,
        "neg_mean": 0.05645737797021866,
        "neg_std": 0.03597533702850342,
        "margin_mean": 0.005011331290006638,
        "n_pos": 200,
        "n_neg": 25600
      },
      "enc_sent_stats": {
        "n": 200,
        "dim": 256,
        "norm_mean": 9.324952125549316,
        "norm_std": 0.4408591687679291,
        "mean_abs": 0.42021629214286804,
        "channel_var_mean": 0.06481993943452835,
        "channel_var_std": 0.049817346036434174,
        "activation_sparsity_lt_0.01": 0.017363281920552254
      }
    },
    "PL": {
      "retrieval_full_gallery": {
        "top1": 0.004999999888241291,
        "top5": 0.04500000178813934,
        "top10": 0.06499999761581421,
        "mrr": 0.028998393565416336,
        "median_rank": 265.0,
        "gallery_size": 4687
      },
      "retrieval_in_batch": {
        "n_way": 200,
        "top1": 0.05999999865889549,
        "top5": 0.16500000655651093,
        "top10": 0.23499999940395355,
        "mrr": 0.12731632590293884
      },
      "cosine_stats": {
        "pos_mean": 0.08529946953058243,
        "pos_std": 0.058897726237773895,
        "neg_mean": 0.034021612256765366,
        "neg_std": 0.04954594001173973,
        "margin_mean": 0.05127785727381706,
        "n_pos": 200,
        "n_neg": 25600
      },
      "enc_sent_stats": {
        "n": 200,
        "dim": 256,
        "norm_mean": 9.092405319213867,
        "norm_std": 0.6660455465316772,
        "mean_abs": 0.38433438539505005,
        "channel_var_mean": 0.10204815864562988,
        "channel_var_std": 0.05112683027982712,
        "activation_sparsity_lt_0.01": 0.020273437723517418
      }
    },
    "cross_domain": {
      "ra_gallery_size": 4398,
      "pl_gallery_size": 4687,
      "overlap_size": 4354,
      "RA_to_PL_gallery": {
        "n_queries": 198,
        "top1": 0.005050505045801401,
        "top5": 0.010101010091602802,
        "top10": 0.01515151560306549,
        "mrr": 0.00843895599246025,
        "median_rank": 1879.0,
        "gallery_size": 4354
      },
      "PL_to_RA_gallery": {
        "n_queries": 199,
        "top1": 0.005025125574320555,
        "top5": 0.04522613063454628,
        "top10": 0.06532663106918335,
        "mrr": 0.029513554647564888,
        "median_rank": 259.0,
        "gallery_size": 4354
      }
    }
  },
  "figures": {
    "norm_hist": "artifacts/pl_ckpt_alignment_fast/fig_norm_hist.png",
    "enc_channel_var": "artifacts/pl_ckpt_alignment_fast/fig_enc_sent_channel_var.png",
    "sem_channel_var": "artifacts/pl_ckpt_alignment_fast/fig_sem_sent_channel_var.png",
    "cos_sem_pos_vs_neg": "artifacts/pl_ckpt_alignment_fast/fig_cos_sem_sent_pos_vs_neg.png",
    "retrieval_bars": "artifacts/pl_ckpt_alignment_fast/fig_retrieval_bars.png",
    "enc_sent_pca": "artifacts/pl_ckpt_alignment_fast/fig_enc_sent_pca.png",
    "sem_sent_pca": "artifacts/pl_ckpt_alignment_fast/fig_sem_sent_pca.png"
  }
}

==> paper_bundle/artifacts/pl_ckpt_alignment_tsne/metrics.json <==
{
  "checkpoint": "checkpoints/scratch_stage3_pl_seed42_la05_cls_hnm/best.pt",
  "split": "val",
  "n_per_domain_cap": 200,
  "seed": 42,
  "text_encoder": "/home/zt/bge-m3",
  "ra_manifest": "data/manifests/reading_aloud_manifest.w2v2_ra_v2_20260406_173527.parquet",
  "pl_manifest": "data/manifests/passive_listening_with_audio_emb.random_split.parquet",
  "metrics": {
    "RA": {
      "retrieval_full_gallery": {
        "top1": 0.004999999888241291,
        "top5": 0.009999999776482582,
        "top10": 0.014999999664723873,
        "mrr": 0.008348730392754078,
        "median_rank": 1895.0,
        "gallery_size": 4398
      },
      "retrieval_in_batch": {
        "n_way": 200,
        "top1": 0.014999999664723873,
        "top5": 0.029999999329447746,
        "top10": 0.07999999821186066,
        "mrr": 0.04296071454882622
      },
      "cosine_stats": {
        "pos_mean": 0.061468709260225296,
        "pos_std": 0.04141627997159958,
        "neg_mean": 0.05645737797021866,
        "neg_std": 0.03597533702850342,
        "margin_mean": 0.005011331290006638,
        "n_pos": 200,
        "n_neg": 25600
      },
      "enc_sent_stats": {
        "n": 200,
        "dim": 256,
        "norm_mean": 9.324952125549316,
        "norm_std": 0.4408591687679291,
        "mean_abs": 0.42021629214286804,
        "channel_var_mean": 0.06481993943452835,
        "channel_var_std": 0.049817346036434174,
        "activation_sparsity_lt_0.01": 0.017363281920552254
      }
    },
    "PL": {
      "retrieval_full_gallery": {
        "top1": 0.004999999888241291,
        "top5": 0.04500000178813934,
        "top10": 0.06499999761581421,
        "mrr": 0.028998393565416336,
        "median_rank": 265.0,
        "gallery_size": 4687
      },
      "retrieval_in_batch": {
        "n_way": 200,
        "top1": 0.05999999865889549,
        "top5": 0.16500000655651093,
        "top10": 0.23499999940395355,
        "mrr": 0.12731632590293884
      },
      "cosine_stats": {
        "pos_mean": 0.08529946953058243,
        "pos_std": 0.058897726237773895,
        "neg_mean": 0.034021612256765366,
        "neg_std": 0.04954594001173973,
        "margin_mean": 0.05127785727381706,
        "n_pos": 200,
        "n_neg": 25600
      },
      "enc_sent_stats": {
        "n": 200,
        "dim": 256,
        "norm_mean": 9.092405319213867,
        "norm_std": 0.6660455465316772,
        "mean_abs": 0.38433438539505005,
        "channel_var_mean": 0.10204815864562988,
        "channel_var_std": 0.05112683027982712,
        "activation_sparsity_lt_0.01": 0.020273437723517418
      }
    },
    "cross_domain": {
      "ra_gallery_size": 4398,
      "pl_gallery_size": 4687,
      "overlap_size": 4354,
      "RA_to_PL_gallery": {
        "n_queries": 198,
        "top1": 0.005050505045801401,
        "top5": 0.010101010091602802,
        "top10": 0.01515151560306549,
        "mrr": 0.00843895599246025,
        "median_rank": 1879.0,
        "gallery_size": 4354
      },
      "PL_to_RA_gallery": {
        "n_queries": 199,
        "top1": 0.005025125574320555,
        "top5": 0.04522613063454628,
        "top10": 0.06532663106918335,
        "mrr": 0.029513554647564888,
        "median_rank": 259.0,
        "gallery_size": 4354
      }
    }
  },
  "figures": {
    "norm_hist": "artifacts/pl_ckpt_alignment_tsne/fig_norm_hist.png",
    "enc_channel_var": "artifacts/pl_ckpt_alignment_tsne/fig_enc_sent_channel_var.png",
    "sem_channel_var": "artifacts/pl_ckpt_alignment_tsne/fig_sem_sent_channel_var.png",
    "cos_sem_pos_vs_neg": "artifacts/pl_ckpt_alignment_tsne/fig_cos_sem_sent_pos_vs_neg.png",
    "retrieval_bars": "artifacts/pl_ckpt_alignment_tsne/fig_retrieval_bars.png",
    "enc_sent_pca": "artifacts/pl_ckpt_alignment_tsne/fig_enc_sent_pca.png",
    "enc_sent_tsne": "artifacts/pl_ckpt_alignment_tsne/fig_enc_sent_tsne.png",
    "sem_sent_pca": "artifacts/pl_ckpt_alignment_tsne/fig_sem_sent_pca.png"
  }
}

==> paper_bundle/artifacts/ra_ckpt_alignment_la05/metrics.json <==
{
  "checkpoint": "checkpoints/scratch_stage3_ra_seed42_la05_cls_hnm_4sub/best.pt",
  "split": "val",
  "n_per_domain_cap": 400,
  "seed": 42,
  "text_encoder": "/home/zt/bge-m3",
  "ra_manifest": "data/manifests/reading_aloud_manifest.w2v2_ra_v2_20260406_173527.parquet",
  "pl_manifest": "data/manifests/passive_listening_with_audio_emb.random_split.parquet",
  "metrics": {
    "RA": {
      "retrieval_full_gallery": {
        "top1": 0.017500000074505806,
        "top5": 0.0949999988079071,
        "top10": 0.1550000011920929,
        "mrr": 0.06305544823408127,
        "median_rank": 125.0,
        "gallery_size": 4398
      },
      "retrieval_in_batch": {
        "n_way": 400,
        "top1": 0.12250000238418579,
        "top5": 0.33500000834465027,
        "top10": 0.4699999988079071,
        "mrr": 0.2448209822177887
      },
      "cosine_stats": {
        "pos_mean": 0.04922313243150711,
        "pos_std": 0.051014821976423264,
        "neg_mean": -0.014942506328225136,
        "neg_std": 0.05368470028042793,
        "margin_mean": 0.0641656368970871,
        "n_pos": 400,
        "n_neg": 51200
      },
      "enc_sent_stats": {
        "n": 400,
        "dim": 256,
        "norm_mean": 11.930649757385254,
        "norm_std": 0.6003842353820801,
        "mean_abs": 0.5596485733985901,
        "channel_var_mean": 0.11992979049682617,
        "channel_var_std": 0.04462117701768875,
        "activation_sparsity_lt_0.01": 0.012382812798023224
      }
    },
    "PL": {
      "retrieval_full_gallery": {
        "top1": 0.0,
        "top5": 0.0024999999441206455,
        "top10": 0.007499999832361937,
        "mrr": 0.003152651246637106,
        "median_rank": 1767.0,
        "gallery_size": 4687
      },
      "retrieval_in_batch": {
        "n_way": 400,
        "top1": 0.004999999888241291,
        "top5": 0.017500000074505806,
        "top10": 0.02500000037252903,
        "mrr": 0.01899448037147522
      },
      "cosine_stats": {
        "pos_mean": 0.041294801980257034,
        "pos_std": 0.057044751942157745,
        "neg_mean": 0.031521789729595184,
        "neg_std": 0.053140707314014435,
        "margin_mean": 0.00977301225066185,
        "n_pos": 400,
        "n_neg": 51200
      },
      "enc_sent_stats": {
        "n": 400,
        "dim": 256,
        "norm_mean": 9.259332656860352,
        "norm_std": 2.165454149246216,
        "mean_abs": 0.4498082995414734,
        "channel_var_mean": 0.22498852014541626,
        "channel_var_std": 0.3132495880126953,
        "activation_sparsity_lt_0.01": 0.014951172284781933
      }
    },
    "cross_domain": {
      "ra_gallery_size": 4398,
      "pl_gallery_size": 4687,
      "overlap_size": 4354,
      "RA_to_PL_gallery": {
        "n_queries": 398,
        "top1": 0.017587939277291298,
        "top5": 0.0954773873090744,
        "top10": 0.1557788997888565,
        "mrr": 0.06340683996677399,
        "median_rank": 123.0,
        "gallery_size": 4354
      },
      "PL_to_RA_gallery": {
        "n_queries": 399,
        "top1": 0.0,
        "top5": 0.002506265649572015,
        "top10": 0.007518797181546688,
        "mrr": 0.003221905091777444,
        "median_rank": 1689.0,
        "gallery_size": 4354
      }
    }
  },
  "figures": {
    "norm_hist": "artifacts/ra_ckpt_alignment_la05/fig_norm_hist.png",
    "enc_channel_var": "artifacts/ra_ckpt_alignment_la05/fig_enc_sent_channel_var.png",
    "sem_channel_var": "artifacts/ra_ckpt_alignment_la05/fig_sem_sent_channel_var.png",
    "cos_sem_pos_vs_neg": "artifacts/ra_ckpt_alignment_la05/fig_cos_sem_sent_pos_vs_neg.png",
    "retrieval_bars": "artifacts/ra_ckpt_alignment_la05/fig_retrieval_bars.png",
    "enc_sent_pca": "artifacts/ra_ckpt_alignment_la05/fig_enc_sent_pca.png",
    "sem_sent_pca": "artifacts/ra_ckpt_alignment_la05/fig_sem_sent_pca.png"
  }
}

==> paper_bundle/artifacts/ra_ckpt_alignment_tsne/metrics.json <==
{
  "checkpoint": "checkpoints/scratch_stage3_ra_seed42_la05_cls_hnm_4sub/best.pt",
  "split": "val",
  "n_per_domain_cap": 200,
  "seed": 42,
  "text_encoder": "/home/zt/bge-m3",
  "ra_manifest": "data/manifests/reading_aloud_manifest.w2v2_ra_v2_20260406_173527.parquet",
  "pl_manifest": "data/manifests/passive_listening_with_audio_emb.random_split.parquet",
  "metrics": {
    "RA": {
      "retrieval_full_gallery": {
        "top1": 0.03999999910593033,
        "top5": 0.1550000011920929,
        "top10": 0.23000000417232513,
        "mrr": 0.10126904398202896,
        "median_rank": 90.0,
        "gallery_size": 4398
      },
      "retrieval_in_batch": {
        "n_way": 200,
        "top1": 0.23999999463558197,
        "top5": 0.5049999952316284,
        "top10": 0.6150000095367432,
        "mrr": 0.3674051761627197
      },
      "cosine_stats": {
        "pos_mean": 0.05700652301311493,
        "pos_std": 0.05323367565870285,
        "neg_mean": -0.01213896181434393,
        "neg_std": 0.0537663958966732,
        "margin_mean": 0.06914548575878143,
        "n_pos": 200,
        "n_neg": 25600
      },
      "enc_sent_stats": {
        "n": 200,
        "dim": 256,
        "norm_mean": 11.956452369689941,
        "norm_std": 0.6058690547943115,
        "mean_abs": 0.5615969300270081,
        "channel_var_mean": 0.12073859572410583,
        "channel_var_std": 0.04500003904104233,
        "activation_sparsity_lt_0.01": 0.012500000186264515
      }
    },
    "PL": {
      "retrieval_full_gallery": {
        "top1": 0.0,
        "top5": 0.0,
        "top10": 0.009999999776482582,
        "mrr": 0.0028247772715985775,
        "median_rank": 1870.0,
        "gallery_size": 4687
      },
      "retrieval_in_batch": {
        "n_way": 200,
        "top1": 0.004999999888241291,
        "top5": 0.02500000037252903,
        "top10": 0.03500000014901161,
        "mrr": 0.027182411402463913
      },
      "cosine_stats": {
        "pos_mean": 0.039452943950891495,
        "pos_std": 0.05833888426423073,
        "neg_mean": 0.0322236493229866,
        "neg_std": 0.05387190356850624,
        "margin_mean": 0.007229294627904892,
        "n_pos": 200,
        "n_neg": 25600
      },
      "enc_sent_stats": {
        "n": 200,
        "dim": 256,
        "norm_mean": 9.187963485717773,
        "norm_std": 2.229893207550049,
        "mean_abs": 0.4467533230781555,
        "channel_var_mean": 0.23031973838806152,
        "channel_var_std": 0.3199100196361542,
        "activation_sparsity_lt_0.01": 0.015078124590218067
      }
    },
    "cross_domain": {
      "ra_gallery_size": 4398,
      "pl_gallery_size": 4687,
      "overlap_size": 4354,
      "RA_to_PL_gallery": {
        "n_queries": 198,
        "top1": 0.04040404036641121,
        "top5": 0.15656565129756927,
        "top10": 0.23232322931289673,
        "mrr": 0.10231667011976242,
        "median_rank": 89.0,
        "gallery_size": 4354
      },
      "PL_to_RA_gallery": {
        "n_queries": 199,
        "top1": 0.0,
        "top5": 0.0,
        "top10": 0.01005025114864111,
        "mrr": 0.00288919685408473,
        "median_rank": 1782.0,
        "gallery_size": 4354
      }
    }
  },
  "figures": {
    "norm_hist": "artifacts/ra_ckpt_alignment_tsne/fig_norm_hist.png",
    "enc_channel_var": "artifacts/ra_ckpt_alignment_tsne/fig_enc_sent_channel_var.png",
    "sem_channel_var": "artifacts/ra_ckpt_alignment_tsne/fig_sem_sent_channel_var.png",
    "cos_sem_pos_vs_neg": "artifacts/ra_ckpt_alignment_tsne/fig_cos_sem_sent_pos_vs_neg.png",
    "retrieval_bars": "artifacts/ra_ckpt_alignment_tsne/fig_retrieval_bars.png",
    "enc_sent_pca": "artifacts/ra_ckpt_alignment_tsne/fig_enc_sent_pca.png",
    "enc_sent_tsne": "artifacts/ra_ckpt_alignment_tsne/fig_enc_sent_tsne.png",
    "sem_sent_pca": "artifacts/ra_ckpt_alignment_tsne/fig_sem_sent_pca.png"
  }
}

==> paper_bundle/artifacts/ra_vs_pl_alignment_smoke/metrics.json <==
{
  "checkpoint": "checkpoints/ablation_from_scratch_stage3_ra/seed42/best.pt",
  "split": "val",
  "n_per_domain_cap": 48,
  "seed": 42,
  "text_encoder": "/home/zt/bge-m3",
  "ra_manifest": "data/manifests/reading_aloud_manifest.w2v2_ra_v2_20260406_173527.parquet",
  "pl_manifest": "data/manifests/passive_listening_with_audio_emb.random_split.parquet",
  "metrics": {
    "RA": {
      "retrieval_full_gallery": {
        "top1": 0.0,
        "top5": 0.0,
        "top10": 0.0,
        "mrr": 0.0017631888622418046,
        "median_rank": 2250.0,
        "gallery_size": 4398
      },
      "retrieval_in_batch": {
        "n_way": 48,
        "top1": 0.02083333395421505,
        "top5": 0.1458333283662796,
        "top10": 0.2291666716337204,
        "mrr": 0.09776125103235245
      },
      "cosine_stats": {
        "pos_mean": -0.031971998512744904,
        "pos_std": 0.017166536301374435,
        "neg_mean": -0.03201427310705185,
        "neg_std": 0.017078997567296028,
        "margin_mean": 4.22745943069458e-05,
        "n_pos": 48,
        "n_neg": 6144
      },
      "enc_sent_stats": {
        "n": 48,
        "dim": 256,
        "norm_mean": 14.039273262023926,
        "norm_std": 0.43551120162010193,
        "mean_abs": 0.7398582100868225,
        "channel_var_mean": 0.030952317640185356,
        "channel_var_std": 0.017818894237279892,
        "activation_sparsity_lt_0.01": 0.005615234375
      }
    },
    "PL": {
      "retrieval_full_gallery": {
        "top1": 0.0,
        "top5": 0.0,
        "top10": 0.0,
        "mrr": 0.0007783518522046506,
        "median_rank": 3346.0,
        "gallery_size": 4687
      },
      "retrieval_in_batch": {
        "n_way": 48,
        "top1": 0.0416666679084301,
        "top5": 0.1041666641831398,
        "top10": 0.2083333283662796,
        "mrr": 0.10500270873308182
      },
      "cosine_stats": {
        "pos_mean": -0.03445897623896599,
        "pos_std": 0.017240487039089203,
        "neg_mean": -0.026778683066368103,
        "neg_std": 0.017214277759194374,
        "margin_mean": -0.007680293172597885,
        "n_pos": 48,
        "n_neg": 6144
      },
      "enc_sent_stats": {
        "n": 48,
        "dim": 256,
        "norm_mean": 13.913689613342285,
        "norm_std": 0.3439139723777771,
        "mean_abs": 0.7310550212860107,
        "channel_var_mean": 0.02065611630678177,
        "channel_var_std": 0.01626703143119812,
        "activation_sparsity_lt_0.01": 0.0045572915114462376
      }
    },
    "cross_domain": {
      "ra_gallery_size": 4398,
      "pl_gallery_size": 4687,
      "overlap_size": 4354,
      "RA_to_PL_gallery": {
        "n_queries": 47,
        "top1": 0.0,
        "top5": 0.0,
        "top10": 0.0,
        "mrr": 0.0018080761656165123,
        "median_rank": 2226.0,
        "gallery_size": 4354
      },
      "PL_to_RA_gallery": {
        "n_queries": 48,
        "top1": 0.0,
        "top5": 0.0,
        "top10": 0.0,
        "mrr": 0.0008396535995416343,
        "median_rank": 3098.0,
        "gallery_size": 4354
      }
    }
  },
  "figures": {
    "norm_hist": "artifacts/ra_vs_pl_alignment_smoke/fig_norm_hist.png",
    "enc_channel_var": "artifacts/ra_vs_pl_alignment_smoke/fig_enc_sent_channel_var.png",
    "sem_channel_var": "artifacts/ra_vs_pl_alignment_smoke/fig_sem_sent_channel_var.png",
    "cos_sem_pos_vs_neg": "artifacts/ra_vs_pl_alignment_smoke/fig_cos_sem_sent_pos_vs_neg.png",
    "retrieval_bars": "artifacts/ra_vs_pl_alignment_smoke/fig_retrieval_bars.png",
    "enc_sent_pca": "artifacts/ra_vs_pl_alignment_smoke/fig_enc_sent_pca.png",
    "sem_sent_pca": "artifacts/ra_vs_pl_alignment_smoke/fig_sem_sent_pca.png"
  }
}
